Gaia 18dvy: a new FUor in the Cygnus OB3 association

We present optical-infrared photometric and spectroscopic observations of Gaia18dvy, located in the Cygnus OB3 association at a distance of 1.88 kpc. The object was noted by the Gaia alerts system when its lightcurve exhibited a $\gtrsim$4 mag rise in 2018-2019. The brightening was also observable at mid-infared wavelengths. The infrared colors of Gaia18dvy became bluer as the outburst progressed. Its optical and near-infrared spectroscopic characteristics in the outburst phase are consistent with those of bona fide FU Orionis-type young eruptive stars. The progenitor of the outburst is probably a low-mass K-type star with an optical extinction of $\sim$3 mag. A radiative transfer modeling of the circumstellar structure, based on the quiescent spectral energy distribution, indicates a disk with a mass of $4{\times}10^{-3}\,M_{\odot}$. Our simple accretion disk modeling implies that the accretion rate had been exponentially increasing for more than 3 years until mid-2019, when it reached a peak value of $6.9 \times 10^{-6}\,M_{\odot}$yr$^{-1}$. In many respects, Gaia18dvy is similar to the FU Ori-type object HBC 722

==> spectrum.A.V_3.dat <==
    wavelength.mum        flux.standard          flux.Jansky
   0.1000000000000 4.69258323668372e-35 1.56527728148642e-27
   0.1071773462536 2.77194487914225e-32 9.90984556748664e-25
   0.1148698354997 9.56079471439137e-31 3.66335738869234e-23
   0.1231144413345 1.86375972597183e-29 7.65381954487868e-22
   0.1319507910773 5.47623476102447e-28 2.41031249973002e-20
   0.1414213562373 8.71814528444854e-27 4.11261823671540e-19
   0.1515716566510 1.15112357736587e-25 5.81994986783058e-18
   0.1624504792712 3.30809686268031e-24 1.79257985475395e-16
   0.1741101126592 8.84044191283140e-23 5.13425303514536e-15
   0.1866065983074 5.93727869923212e-22 3.69567462990244e-14
   0.2000000000000 1.61577933358020e-21 1.07793194289111e-13
   0.2143546925073 3.49559334252042e-21 2.49938521157370e-13
   0.2297396709994 4.91400684380798e-20 3.76574622029099e-12
   0.2462288826690 8.21643839679540e-19 6.74841675290444e-11
   0.2639015821546 1.80348106877554e-17 1.58756998295046e-09
   0.2828427124746 5.13656625248817e-17 4.84615370697299e-09
   0.3031433133021 3.05275063855185e-16 3.08687199614511e-08
   0.3249009585425 2.21443093862561e-15 2.39989604603605e-07
   0.3482202253184 3.60045832199935e-15 4.18206787622430e-07
   0.3732131966147 3.16463762013920e-15 3.93967390046646e-07
   0.4000000000000 2.08539787675069e-14 2.78245542354597e-06
   0.4287093850145 2.50727843483746e-14 3.58545976449910e-06
   0.4594793419988 8.03494618857898e-14 1.23148254374166e-05
   0.4924577653380 1.19926467617045e-13 1.96998685829415e-05
   0.5278031643092 1.70710858644225e-13 3.00547025016762e-05
   0.5656854249492 2.75812061210572e-13 5.20436251441714e-05
   0.6062866266042 3.85040877375456e-13 7.78689151174999e-05
   0.6498019170850 4.64439505240650e-13 1.00667536097717e-04
   0.6964404506369 6.15316951520815e-13 1.42942760421838e-04
   0.7464263932294 7.87422490543189e-13 1.96053274150033e-04
   0.8000000000000 9.97258744965233e-13 2.66119768754218e-04
   0.8574187700290 1.23713940245334e-12 3.53826961452766e-04
   0.9189586839976 1.43649994268505e-12 4.40332657365410e-04
   0.9849155306759 1.64706425860110e-12 5.41114069092894e-04
   1.0556063286180 1.83531219131130e-12 6.46236125172295e-04
   1.1313708498980 1.96484460349332e-12 7.41502279210686e-04
   1.2125732532080 2.17216831041573e-12 8.78578871612615e-04
   1.2996038341700 2.37731971255696e-12 1.03057089364368e-03
   1.3928809012740 2.56465504648921e-12 1.19157735202625e-03
   1.4928527864590 2.85406651103231e-12 1.42121692191933e-03
   1.6000000000000 3.18661954014655e-12 1.70070698183958e-03
   1.6500000000000 3.29520191612212e-12 1.81361572531671e-03
   1.7000000000000 3.29099967367880e-12 1.86619085836174e-03
   1.7500000000000 3.22936807844487e-12 1.88510217200945e-03
   1.8000000000000 3.18917750829934e-12 1.91483119796790e-03
   1.9307679452100 3.19997857128820e-12 2.06089775974356e-03
   2.0710360323610 3.31694318544577e-12 2.29142150545778e-03
   2.2214944359210 3.46426617279080e-12 2.56705858404353e-03
   2.3828834707440 3.57143844645934e-12 2.83873773797458e-03
   2.5559972347130 3.83100928353303e-12 3.26627600980884e-03
   2.7416875160170 4.16837236098726e-12 3.81209538774624e-03
   2.9408679842820 4.47558653796183e-12 4.39040703297995e-03
   3.1545186861920 4.79071763939606e-12 5.04095680543922e-03
   3.3836908677030 5.02122426282320e-12 5.66734426748107e-03
   3.6295121465900 5.09878389886514e-12 6.17296986629615e-03
   3.8931920607700 5.41142372562385e-12 7.02743225316936e-03
   4.1760280197120 5.46088127025101e-12 7.60686020890114e-03
   4.4794116881990 5.32367124119091e-12 7.95447468592404e-03
   4.8048358338750 5.33423949131409e-12 8.54929614484734e-03
   5.1539016722450 5.37440767603486e-12 9.23944814810599e-03
   5.5283267452980 5.25012380605446e-12 9.68149767568088e-03
   5.9299533724820 5.24976598946887e-12 1.03841396617097e-02
   6.3607577156550 4.89653534347177e-12 1.03890788893580e-02
   6.8228595025750 4.71076667032418e-12 1.07210499408344e-02
   7.3185324568020 4.53525030065800e-12 1.10714514789717e-02
   7.8502154853180 4.48135478845886e-12 1.17346516954618e-02
   8.4205246789130 4.35329791424811e-12 1.22274765569942e-02
   9.0322661843860 4.16340093291252e-12 1.25436596068027e-02
   9.6884500118990 3.95680913078170e-12 1.27872954930054e-02
  10.3923048454100 3.79662294759049e-12 1.31609925471973e-02
  11.1472939291000 3.62093971895238e-12 1.34638741801553e-02
  11.9571321078500 3.34431032143070e-12 1.33386812295969e-02
  12.8258041058200 3.14116997498419e-12 1.34386405285188e-02
  13.7575841328200 2.93211862795183e-12 1.34555982430539e-02
  14.7570569151000 2.76891243463003e-12 1.36297619571082e-02
  15.8291402540600 2.57715623913148e-12 1.36074695934606e-02
  16.9791092237600 2.44184440574701e-12 1.38296817569059e-02
  18.2126221263700 2.33813373922519e-12 1.42043420830237e-02
  19.5357483332300 2.21172760624694e-12 1.44125553342964e-02
  20.9549981486100 2.05878660208596e-12 1.43905786432741e-02
  22.4773548429300 1.92499901488529e-12 1.44329467854283e-02
  24.1103090132400 1.79398258945108e-12 1.44278061178037e-02
  25.8618954399300 1.67053459667526e-12 1.44110333382707e-02
  27.7407326209900 1.57801955626203e-12 1.46019078908778e-02
  29.7560651784800 1.47800915127292e-12 1.46700610592635e-02
  31.9178093456600 1.38629355498511e-12 1.47593617532340e-02
  34.2366017588500 1.28545818724050e-12 1.46800624431340e-02
  36.7238517938300 1.18887720068882e-12 1.45634584707129e-02
  39.3917977045400 1.11420279041033e-12 1.46402785495283e-02
  42.2535668400700 1.04076084035676e-12 1.46687671951179e-02
  45.3232402364500 9.68681285731647e-13 1.46447228588281e-02
  48.6159219008800 9.06550838291670e-13 1.47011052404678e-02
  52.1478131294800 8.43345143295913e-13 1.46696835636371e-02
  55.9362922240000 7.93305481930324e-13 1.48017623779434e-02
  60.0000000000000 7.31723520997502e-13 1.46446016530043e-02
  64.3589315070000 6.79990263972288e-13 1.45979145427399e-02
  69.0345344120500 6.38611362184581e-13 1.47055861087264e-02
  74.0498145307100 5.92296579581611e-13 1.46299383772997e-02
  79.4294490248100 5.48017954716920e-13 1.45196328450892e-02
  85.1999078237700 5.10960048273746e-13 1.45212956006226e-02
  91.3895838672200 4.70832238295668e-13 1.43529835994449e-02
  98.0289328094000 4.33909927668225e-13 1.41883913386240e-02
 105.1506228731000 3.94352255525189e-13 1.38316972936943e-02
 112.7896955901000 3.60268372774366e-13 1.35542302721843e-02
 120.9837382197000 3.27599129450453e-13 1.32205351605060e-02
 129.7730686923000 2.93947282642015e-13 1.27242830445778e-02
 139.2009339904000 2.64267377347707e-13 1.22705774506156e-02
 149.3137229400000 2.35722987241205e-13 1.17403476532830e-02
 160.1611944625000 2.08957819600992e-13 1.11633675519530e-02
 171.7967224082000 1.83820392239912e-13 1.05338676994358e-02
 184.2775581766000 1.61312046278650e-13 9.91558966860345e-03
 197.6651124161000 1.40658910707294e-13 9.27420242082387e-03
 212.0252571885000 1.20826068466948e-13 8.54530444584435e-03
 227.4286500858000 1.04007554464813e-13 7.89022441340328e-03
 243.9510818934000 8.95875617198461e-14 7.29003749845775e-03
 261.6738495106000 7.52202032027814e-14 6.56559550041828e-03
 280.6841559638000 6.33258645427511e-14 5.92895730547698e-03
 301.0755394795000 5.36649681179641e-14 5.38946487682029e-03
 322.9483337300000 4.44240090390121e-14 4.78553056086401e-03
 346.4101615138000 3.63105631217504e-14 4.19568528160324e-03
 371.5764643032000 3.01377126249298e-14 3.73540574504958e-03
 398.5710702618000 2.47993489124293e-14 3.29704859947569e-03
 427.5268035275000 1.96178913465714e-14 2.79766023311683e-03
 458.5861377606000 1.57707952532095e-14 2.41242495986425e-03
 491.9018971699000 1.30520804215719e-14 2.14159594414658e-03
 527.6380084687000 1.00138391616719e-14 1.76244665647674e-03
 565.9703074588000 7.83735116565079e-15 1.47959294188981e-03
 607.0874042123000 6.36052323620190e-15 1.28802224267357e-03
 651.1916111077001 4.85649051124807e-15 1.05489841253741e-03
 698.4999382869000 3.68530282565140e-15 8.58655288881899e-04
 749.2451614308000 2.84071107245381e-15 7.09954159707018e-04
 803.6769671080000 2.26192246431117e-15 6.06371153590212e-04
 862.0631813310000 1.61039820612229e-15 4.63075358880281e-04
 924.6910873665000 1.20468410559163e-15 3.71577278149094e-04
 991.8688392826000 9.89764389962803e-16 3.27465361598809e-04
1063.9269781890000 6.85839590186415e-16 2.43396130635620e-04
1141.2200586280001 5.01347478158821e-16 1.90847962698718e-04
1224.1283931280000 4.02682748258853e-16 1.64425545877634e-04
1313.0599234849999 2.85726845310644e-16 1.25145399635506e-04
1408.4522280020001 2.07588048902622e-16 9.75267529857225e-05
1510.7746745479999 1.48252039523311e-16 7.47101605744559e-05
1620.5307300290001 1.24434971808404e-16 6.72634318591866e-05
1738.2604376490001 8.06097808470147e-17 4.67392655134512e-05
1864.5430741329999 5.60373466957202e-17 3.48521264915526e-05
2000.0000000000000 4.90280738829544e-17 3.27080102081517e-05

